Multiphase Neutral Interstellar Medium: Analyzing Simulation with H I 21cm Observational Data Analysis Techniques

Several different methods are regularly used to infer the properties of the neutral interstellar medium (ISM) using atomic hydrogen (H I) 21cm absorption and emission spectra. In this work, we study various techniques used for inferring ISM gas phase properties, namely the correlation between brightness temperature and optical depth $(T_B(v)$, $\tau(v))$ at each channel velocity ($v$), and decomposition into Gaussian components, by creating mock spectra from a 3D magnetohydrodynamic simulation of a two-phase, turbulent ISM. We propose a physically motivated model to explain the $T_B(v)-\tau(v)$ distribution and relate the model parameters to properties like warm gas spin temperature and cold cloud length scales. Two methods based on Gaussian decomposition -- using only absorption spectra and both absorption and emission spectra -- are used to infer the column density distribution as a function of temperature. In observations, such analysis reveals the puzzle of large amounts (significantly higher than in simulations) of gas with temperature in the thermally unstable range of $\sim$200 K to $\sim$2000 K and a lack of the expected bimodal (two-phase) temperature distribution. We show that, in simulation, both methods are able to recover the actual gas distribution in the simulation till temperatures $\lesssim2500$~K (and the two-phase distribution in general) reasonably well. We find our results to be robust to a range of effects such as noise, varying emission beam size, and simulation resolution. This shows that the observational inferences are unlikely to be artifacts, thus highlighting a tension between observations and simulations. We discuss possible reasons for this tension and ways to resolve it.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
